Control Co-design of Actively Controlled Lightweight Structures for High-acceleration Precision Motion Systems

Precision motion stages are an essential part of a wide range of manufacturing equipment, and their motion performance are critical to the quality and throughput of the systems. The drastically increasing demand for higher manufacturing throughput in various processes necessities the development of next-generation motion systems with reduced moving weight and high control bandwidth. However, the reduction of moving stage's weight can lower the stage's structural resonance frequencies, making the hardware dynamics and controller design problem strongly coupled. Aiming at this challenge, this paper proposes a new formulation of nested hardware and control co-design framework for precision motion stages. The proposed framework explicitly optimizes the closed-loop control bandwidth with guaranteed robustness, and explicitly considers the limits in the physical system. Two case studies, including a motivating example using lumped-parameter mechanical system and a finite-element-simulated lightweight motion stage, are being used to evaluate the effectiveness of the proposed nested CCD framework. Simulation results show that the proposed nested CCD framework has 42\% of weight reduction and 28\% bandwidth improvement compared with a sequential design baseline, which demonstrates the efficacy of the proposed approach.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

